Active Visuo-Tactile Point Cloud Registration for Accurate Pose Estimation of Objects in an Unknown Workspace

This paper proposes a novel active visuo-tactile based methodology wherein the accurate estimation of the time-invariant SE(3) pose of objects is considered for autonomous robotic manipulators. The robot equipped with tactile sensors on the gripper is guided by a vision estimate to actively explore and localize the objects in the unknown workspace. The robot is capable of reasoning over multiple potential actions, and execute the action to maximize information gain to update the current belief of the object. We formulate the pose estimation process as a linear translation invariant quaternion filter (TIQF) by decoupling the estimation of translation and rotation and formulating the update and measurement model in linear form. We perform pose estimation sequentially on acquired measurements using very sparse point cloud as acquiring each measurement using tactile sensing is time consuming. Furthermore, our proposed method is computationally efficient to perform an exhaustive uncertainty-based active touch selection strategy in real-time without the need for trading information gain with execution time. We evaluated the performance of our approach extensively in simulation and by a robotic system.

==> data/real_random_v_active/cleaner_active_rotation.csv <==
x;mean;umean;lmean
2;7.76197;9.6120260058982;5.9119139941018
3;7.982854000000001;9.887652184659991;6.078055815340009
4;6.836110000000001;8.728098451280822;4.944121548719179
5;6.660787999999999;8.465042526804906;4.856533473195092
6;6.027564;8.959072042766385;3.096055957233615
7;5.81603;9.082373336350297;2.549686663649701
8;4.918892;6.70798717238631;3.1297968276136894
9;4.363603499999999;6.442042057063992;2.285164942936007
10;4.368895;5.556211171499824;3.181578828500176
11;4.1693039999999995;5.157377357936545;3.181230642063454
12;4.141686000000001;5.129365081495605;3.154006918504397
13;3.99238;4.831328702055138;3.153431297944862
14;3.8767469999999995;4.835717954472032;2.9177760455279675
15;3.7858380000000005;4.616460625947548;2.955215374052453
16;4.084554;5.786163520137919;2.382944479862081
17;3.9974359999999995;6.090125216860449;1.90474678313955
18;3.510941;4.371791132815811;2.6500908671841885
19;3.1969230000000004;4.416182091908279;1.9776639080917218
20;3.177514;4.319236977575558;2.035791022424441


==> data/real_random_v_active/cleaner_active_translation.csv <==
x;mean;umean;lmean
2;6.613853000000001;9.33605571086872;3.891650289131282
3;7.087371;9.883140968203572;4.291601031796429
4;5.901821;8.17254854222716;3.6310934577728395
5;5.89181;8.148725494005038;3.6348945059949633
6;5.808008;7.847819290275647;3.7681967097243527
7;6.715644999999999;9.857863483709398;3.5734265162906
8;6.391202;9.209275861831163;3.573128138168838
9;5.9059299;8.475038503845328;3.3368212961546724
10;6.2469434;9.170114408442721;3.323772391557278
11;6.039721;8.598816042722916;3.480625957277085
12;5.279769;7.886451834655762;2.6730861653442375
13;5.3077527;7.760437346906652;2.8550680530933477
14;4.862847;7.588426142153279;2.137267857846722
15;5.053427000000001;7.911939306011819;2.194914693988183
16;4.865958999999999;7.65589685742783;2.0760211425721677
17;4.335934;7.163195140242267;1.5086728597577332
18;4.393155;7.6956624155594255;1.0906475844405743
19;4.226291700000001;7.8370843847020755;0.6154990152979267
20;4.275818;8.023729343161149;0.527906656838852


==> data/real_random_v_active/cleaner_random_rotation.csv <==
x;mean;umean;lmean
2;8.561784999999999;10.575716912549428;6.547853087450569
3;8.765657999999998;11.195360561384005;6.335955438615992
4;9.0699;11.594540537161677;6.545259462838324
5;8.886800000000001;11.589901909950864;6.1836980900491385
6;7.981703;9.573261197371682;6.390144802628318
7;7.7785709999999995;9.543625265802895;6.013516734197104
8;7.617077;9.496582491926267;5.737571508073732
9;7.493262;9.154168402527246;5.832355597472754
10;7.138735;8.829082050556483;5.448387949443517
11;6.894392999999999;8.965806883172796;4.822979116827203
12;6.375782;8.8869695849717;3.8645944150282996
13;5.524331999999999;8.455102235650688;2.5935617643493094
14;4.914643;6.798025206701816;3.031260793298184
15;4.701518;6.299276543158509;3.103759456841491
16;4.978609;6.737631955714052;3.2195860442859474
17;4.956488;6.81231071685525;3.1006652831447505
18;4.564497;6.327390893199759;2.801603106800242
19;4.5734129999999995;6.342450935670403;2.8043750643295966
20;4.4212489999999995;6.02324925881677;2.8192487411832294


==> data/real_random_v_active/cleaner_random_translation.csv <==
x;mean;umean;lmean
2;9.851322999999999;14.183065956808608;5.519580043191389
3;9.516220999999998;13.748547595886592;5.283894404113405
4;8.943731;13.22199282446201;4.66546917553799
5;9.361829;14.129507939550042;4.59415006044996
6;9.574402000000001;13.7962998051933;5.352504194806701
7;9.110119;13.29646478892487;4.923773211075128
8;8.127373;12.03050267736418;4.224243322635822
9;8.77181;12.61185338935122;4.931766610648781
10;6.695805;10.154621775442868;3.2369882245571318
11;6.571662999999999;9.58633875781559;3.5569872421844098
12;6.659627;10.032599341392826;3.2866546586071745
13;7.410424999999999;10.46532332661334;4.355526673386657
14;7.348072;10.161544514686433;4.534599485313567
15;7.953085;10.181399193489105;5.724770806510895
16;7.788665;11.042184111599777;4.535145888400223
17;7.725427999999999;11.309413008500453;4.141442991499545
18;8.011317;11.869137014357978;4.153496985642021
19;7.549580000000001;10.54521509526778;4.553944904732221
20;7.87611;11.163713399332103;4.5885066006678965


==> data/real_random_v_active/oliveoil_active_rotation.csv <==
x;mean;umean;lmean
2;4.996484000000001;7.406903528593311;2.5860644714066896
3;4.7939169999999995;7.069571388684933;2.5182626113150657
4;4.5784839999999996;6.85689124651323;2.300076753486769
5;4.3421959999999995;6.262969395641453;2.421422604358546
6;3.72226;5.462205162319778;1.9823148376802215
7;3.9537889999999996;5.977046937053256;1.9305310629467427
8;3.708229;5.430429857347656;1.9860281426523447
9;3.6080749999999995;5.260941942813304;1.9552080571866948
10;3.816942;6.133460814565511;1.5004231854344892
11;3.813885999999999;6.144763956428434;1.483008043571564
12;3.4892829999999995;5.2495641247244;1.729001875275599
13;3.4449309999999995;5.30312855098025;1.586733449019749
14;3.7790929999999996;5.830944413933523;1.727241586066476
15;3.7878839999999996;5.829437554258129;1.7463304457418705
16;3.3787819999999997;5.18460127763993;1.5729627223600688
17;3.6616989999999996;5.480436317753446;1.8429616822465533
18;3.275311;4.925543679275561;1.6250783207244381
19;3.4396079999999998;5.809989098409283;1.0692269015907163
20;1.890908;2.3519953380347807;1.4298206619652194


==> data/real_random_v_active/oliveoil_active_translation.csv <==
x;mean;umean;lmean
2;6.818356;10.312324913814773;3.324387086185225
3;6.1960757;9.469455579657174;2.922695820342826
4;6.2243580000000005;8.524488277309528;3.9242277226904734
5;6.201005;8.940919885208116;3.461090114791885
6;5.072124;7.516631280624052;2.627616719375947
7;5.647888;8.181309019364132;3.1144669806358674
8;4.630236;6.77219246657536;2.4882795334246404
9;4.018718;5.735785438354125;2.3016505616458742
10;6.116598;9.390940197830886;2.842255802169113
11;6.011664000000001;9.04323325673553;2.9800947432644724
12;5.134402;8.725970938521993;1.5428330614780066
13;4.752492999999999;8.27518543177729;1.2298005682227093
14;4.64461;7.953972655439866;1.335247344560134
15;4.922057;8.01331738926212;1.8307966107378788
16;4.915195000000001;8.003351831066876;1.827038168933126
17;5.316132;8.60216370728403;2.0301002927159693
18;4.513776;7.742421771236603;1.2851302287633972
19;4.475194;8.465946651902144;0.4844413480978562
20;2.8665931999999996;6.278395377366348;-0.5452089773663489


==> data/real_random_v_active/oliveoil_random_rotation.csv <==
x;mean;umean;lmean
2;7.994649000000001;8.98459198616082;7.004706013839181
3;6.349241999999999;7.841580561156951;4.856903438843048
4;6.848498000000001;9.267086672969425;4.429909327030577
5;7.452644000000001;9.961429123442024;4.94385887655798
6;7.602808999999999;11.893315656175815;3.3123023438241814
7;6.000891;8.835661243541617;3.166120756458383
8;5.818453;8.522640258205504;3.114265741794496
9;5.821246;8.610246507157358;3.0322454928426423
10;5.48827;8.385478103260793;2.591061896739207
11;5.626624;8.817904277885978;2.435343722114022
12;5.057193;7.628845182240242;2.485540817759758
13;4.925504;7.20551367516456;2.6454943248354406
14;4.607014000000001;6.5447539457522685;2.669274054247734
15;4.855169999999999;7.347339010797622;2.363000989202377
16;4.540349;6.823871286843069;2.2568267131569306
17;4.598596;7.302975728999609;1.8942162710003907
18;3.9232035000000005;6.790967915493409;1.0554390845065922
19;4.064128999999999;6.464312786531565;1.6639452134684345
20;3.4982879999999996;5.042146195365105;1.9544298046348942


==> data/real_random_v_active/oliveoil_random_translation.csv <==
x;mean;umean;lmean
2;8.745354999999998;12.655818157553718;4.834891842446279
3;9.697773;13.578562328015758;5.816983671984241
4;9.643719;14.316054156821373;4.971383843178628
5;11.30837;17.413955329774698;5.202784670225303
6;10.504025600000002;16.721565254707663;4.286485945292343
7;10.442414000000001;15.590707074496052;5.29412092550395
8;9.699143999999999;14.107407622067536;5.290880377932462
9;9.342014;13.817345095273735;4.866682904726266
10;9.239849000000001;13.915299133025592;4.564398866974412
11;9.317596;14.662057386666014;3.973134613333987
12;7.829717;11.155133077563978;4.504300922436021
13;7.714191999999999;11.061100553387138;4.367283446612859
14;7.254128;9.94026214444923;4.567993855550769
15;8.324612;12.702723345710158;3.946500654289843
16;7.384181000000001;10.324516843598314;4.443845156401688
17;6.895382000000001;10.3103232713568;3.4804407286431998
18;6.1753540000000005;9.762111635071543;2.5885963649284585
19;5.675992;8.970863106404012;2.381120893595987
20;5.1145646;7.997001906533906;2.2321272934660934


==> data/real_random_v_active/overall_rotation_active.csv <==
x;mean;umean;lmean
2;6.7043164;9.195611691457646;4.213021108542353
3;6.613899;9.112260913940613;4.115537086059387
4;5.743041600000001;8.118639367623434;3.3674438323765674
5;5.694669800000001;7.979657207422186;3.4096823925778152
6;5.2599606;7.748680349982638;2.771240850017363
7;4.944296199999999;7.322065088557414;2.566527311442585
8;4.6012851999999995;6.415264207597651;2.7873061924023483
9;4.4139479;6.1760365971359;2.651859202864101
10;4.3494877999999995;6.206085540210075;2.492890059789924
11;4.1988093200000005;6.072132177098866;2.325486462901135
12;4.0900194;5.730445206054526;2.4495935939454743
13;3.9460070000000003;5.473360481646276;2.4186535183537243
14;3.9471095918367345;5.568495828939152;2.325723354734316
15;3.547322291666667;5.054365244318813;2.0402793390145213
16;3.5692233333333334;5.142299212766858;1.9961474538998092
17;3.3771852083333336;5.0070853628852285;1.7472850537814388
18;2.9505639583333334;4.207305964082955;1.693821952583712
19;2.56371375;4.083445167487458;1.0439823325125421
20;2.0974159374999997;3.0268336424988163;1.167998232501183


==> data/real_random_v_active/overall_rotation_random.csv <==
x;mean;umean;lmean
2;8.502308200000002;10.747574303481448;6.257042096518555
3;8.216715799999998;10.740115305558394;5.693316294441601
4;8.0000762;10.635761975784277;5.364390424215724
5;8.1644404;10.88839588369496;5.44048491630504
6;7.3228702;10.149783773273501;4.495956626726498
7;6.898533000000001;9.25247628804604;4.544589711953962
8;6.7653468;9.164654775128195;4.366038824871804
9;6.752523;9.149984143546856;4.355061856453144
10;6.2706856;8.652088440986933;3.8892827590130663
11;6.209598400000001;8.69758286929024;3.7216139307097604
12;5.9905322000000005;8.408009262218618;3.5730551377813824
13;5.696905400000002;8.042848268821158;3.3509625311788453
14;5.443034399999999;7.555375514302479;3.33069328569752
15;5.3620672;7.570544801328155;3.1535895986718456
16;5.5338472;7.641575510744096;3.4261188892559042
17;5.6303074;7.8083496406820405;3.4522651593179607
18;5.0734701;7.446279428177148;2.7006607718228515
19;4.9780826000000005;7.197812636108726;2.758352563891276
20;4.7346694;7.150343521650029;2.3189952783499703


==> data/real_random_v_active/overall_translation_active.csv <==
x;mean;umean;lmean
2;7.60944392;12.23290927105297;2.985978568947031
3;6.997703519999999;10.544682497045988;3.4507245429540103
4;6.647422200000001;10.07124273470464;3.2236016652953623
5;6.3282862;9.494305205794431;3.1622671942055685
6;5.9961725999999995;8.951181774451957;3.0411634255480418
7;6.596602799999999;11.148968810420094;2.044236789579906
8;5.533303380000001;8.505728271993572;2.5608784880064297
9;5.1614579;7.912749409105993;2.4101663908940076
10;5.3409090400000006;8.41014565538913;2.271672424610871
11;5.334531274;8.367406279804255;2.301656268195744
12;5.13281408;8.096569515562738;2.169058644437263
13;4.89163354;7.6231678684328035;2.1600992115671964
14;4.724224632653061;7.453983813441193;1.9944654518649299
15;4.68183375;7.287526934034421;2.0761405659655794
16;4.3767100625;7.012393083763925;1.7410270412360744
17;4.362442625;7.145115583510183;1.5797696664898164
18;3.4032874166666667;6.272668042768585;0.5339067905647488
19;3.006211625;6.165993972560809;-0.15357072256080917
20;1.8719494583333336;4.713185615568779;-0.9692866989021118


==> data/real_random_v_active/overall_translation_random.csv <==
x;mean;umean;lmean
2;10.0786392;14.807878441180272;5.349399958819727
3;10.1946082;14.980982919933528;5.408233480066471
4;9.063446;13.769253056258897;4.357638943741105
5;9.4444856;14.84698571265346;4.04198548734654
6;9.33407412;14.000981776509153;4.667166463490848
7;9.2574974;13.202257737737039;5.312737062262961
8;8.9627222;13.025420534889406;4.900023865110593
9;8.797370899999999;13.049703328971262;4.545038471028735
10;8.2897172;12.584838306659528;3.9945960933404727
11;8.5527488;13.053087128427158;4.05241047157284
12;8.378596700000001;12.851461165712953;3.905732234287049
13;8.3612138;12.474976905469681;4.247450694530317
14;8.196515960000001;12.324261342963412;4.06877057703659
15;8.17408186;12.20486596112632;4.143297758873679
16;8.065135600000001;12.19642268594073;3.9338485140592727
17;8.939804;17.1946306425303;0.6849773574697036
18;7.196380800000001;11.158600987605348;3.234160612394653
19;7.377529200000001;11.529313004863564;3.225745395136438
20;6.937764719999999;11.578167957299318;2.29736148270068


==> data/real_random_v_active/shampoo_active_rotation.csv <==
x;mean;umean;lmean
2;6.037937000000001;8.65427924397746;3.421594756022543
3;6.115148;8.952315246916543;3.277980753083456
4;5.650051;8.81478905104135;2.4853129489586507
5;5.6603900000000005;8.909634966425278;2.4111450335747233
6;6.051494;9.422789940403927;2.680198059596073
7;5.0659350000000005;7.956599570721584;2.1752704292784166
8;4.70469;7.180306611933277;2.229073388066723
9;4.603949;6.929713968097379;2.2781840319026214
10;4.835901999999999;7.4660057234025565;2.205798276597441
11;4.7250630000000005;7.324761925049015;2.125364074950986
12;4.378382;6.634664361575341;2.122099638424659
13;4.03439;5.8747466929266725;2.1940333070733273
14;3.8135633333333327;5.575542306830021;2.051584359836644
15;3.07785875;4.7668598398711515;1.3888576601288483
16;3.71093125;5.293387325602397;2.128475174397603
17;3.04780625;4.395708714812805;1.6999037851871939
18;2.6513925;3.668926442563466;1.6338585574365345
19;2.14555125;3.1627265785377787;1.1283759214622215
20;1.8063575;2.2234988140276926;1.3892161859723076


==> data/real_random_v_active/shampoo_active_translation.csv <==
x;mean;umean;lmean
2;6.699399;9.008365282709429;4.390432717290571
3;6.349672;8.258176301676054;4.441167698323946
4;5.309468000000001;7.44951090661566;3.1694250933843415
5;4.940151;7.2606586615493;2.6196433384507003
6;5.0742270000000005;6.738331483793311;3.41012251620669
7;4.724763;7.266643921503012;2.1828820784969887
8;4.0393699000000005;6.672906195541813;1.4058336044581883
9;4.1794226000000005;7.036067536856669;1.3227776631433317
10;4.536149999999999;7.58073444055986;1.4915655594401387
11;4.8055036;8.14691882513809;1.464088374861909
12;3.8754754000000005;6.631052720042833;1.1198980799571676
13;3.384888;6.1396789747920995;0.6300970252079012
14;3.571744111111111;6.056986230589768;1.086501991632454
15;3.7057024999999997;6.306726668749446;1.1046783312505535
16;3.309945;4.781687361276252;1.8382026387237473
17;3.3656375;4.829503456404052;1.901771543595948
18;2.6696373749999998;4.04476096524134;1.2945137847586592
19;2.640018125;4.027602973743352;1.2524332762566488
20;0.323546625;0.4310162983966581;0.21607695160334184


==> data/real_random_v_active/shampoo_random_rotation.csv <==
x;mean;umean;lmean
2;8.213035000000001;10.445360564984867;5.980709435015136
3;8.216666;10.301986196555916;6.131345803444085
4;7.262362;9.82804205874388;4.69668194125612
5;7.741606;11.025655450054611;4.457556549945388
6;6.039890000000001;8.712221056089422;3.3675589439105793
7;5.821681;8.120695352201611;3.5226666477983875
8;5.677336;8.328338338253213;3.0263336617467878
9;5.637393;8.243893285336835;3.0308927146631657
10;5.693836999999999;8.318734715786464;3.068939284213535
11;5.666423;8.091713834564176;3.2411321654358236
12;5.761684;8.084846553310465;3.4385214466895344
13;5.773114;7.865665632563459;3.6805623674365404
14;5.850849999999999;7.851364789612913;3.850335210387086
15;5.682136;7.616829488799712;3.747442511200288
16;6.099988000000001;8.209002800094112;3.99097319990589
17;6.0102910000000005;7.735822425054033;4.284759574945968
18;5.651307000000001;8.137261633274912;3.1653523667250894
19;5.416785999999999;7.8051813558370515;3.028390644162947
20;5.4261859999999995;8.017724620878338;2.834647379121661


==> data/real_random_v_active/shampoo_random_translation.csv <==
x;mean;umean;lmean
2;7.948966999999999;10.907173650060301;4.990760349939696
3;7.777129;10.298494216078186;5.255763783921814
4;5.708374000000001;8.692433175301993;2.7243148246980096
5;6.171783;11.591934411951609;0.751631588048391
6;5.71406;9.442680983658704;1.9854390163412967
7;6.719212000000001;10.20005268179743;3.2383713182025704
8;7.62188;12.1253842894284;3.1183757105716
9;7.2079284999999995;12.21418825459974;2.2016687454002595
10;7.860015;12.488696064187184;3.231333935812816
11;8.649364;14.316720257164711;2.9820077428352896
12;8.551742999999998;13.767851630759235;3.3356343692407613
13;8.457985;13.482134397090519;3.4338356029094834
14;9.277046000000002;14.399160047231282;4.154931952768722
15;8.883077;13.253767982961504;4.512386017038496
16;8.181882;13.040511355933214;3.3232526440667858
17;8.890439;13.609720379882853;4.171157620117148
18;6.518336000000001;10.129238091223744;2.907433908776257
19;6.132821;8.822756471874557;3.442885528125442
20;4.421154;7.011468255310347;1.8308397446896523


==> data/real_random_v_active/spray_active_rotation.csv <==
x;mean;umean;lmean
2;7.784650999999999;9.551746799261885;6.017555200738114
3;7.77799;9.558071273975994;5.997908726024005
4;6.43341;8.236023677136618;4.630796322863382
5;6.496633;8.131095989633293;4.862170010366707
6;5.757051;7.192353252889265;4.3217487471107345
7;5.364556;6.624594731993585;4.104517268006416
8;5.135633;6.3471914892199806;3.9240745107800206
9;4.961778000000001;5.731880788837958;4.1916752111620434
10;4.591424;5.563721499104055;3.619126500895945
11;4.559219000000001;5.561905685076152;3.5565323149238495
12;4.663493;5.739465611612861;3.587520388387139
13;4.6101209999999995;5.65051381504103;3.5697281849589686
14;4.168974999999999;5.219850140768397;3.118099859231601
15;3.8344859999999996;4.747879949806982;2.9210920501930175
16;3.857194;4.697848171918512;3.0165398280814872
17;3.3489380000000004;4.307063711582776;2.3908122884172247
18;2.9011009999999997;3.8937591529151914;1.908442847084808
19;2.1100559999999997;3.085248391830453;1.1348636081695465
20;1.8557814999999998;2.730253851386966;0.9813091486130334


==> data/real_random_v_active/spray_active_translation.csv <==
x;mean;umean;lmean
2;5.638578600000001;8.172389819995216;3.1047673800047857
3;5.6001989;8.136778476009175;3.063619323990824
4;5.257153;6.853101884614103;3.6612041153858965
5;5.053462;6.7372530629338785;3.369670937066121
6;4.731546;7.255559067871083;2.2075329321289163
7;7.255774;15.16953431382073;-0.6579863138207314
8;4.796868000000001;6.679913962481002;2.913822037518999
9;4.652534;6.447605316901922;2.8574626830980785
10;3.350447;4.363825437456116;2.3370685625438834
11;3.49077;4.439812057213483;2.5417279427865167
12;3.8938050000000004;5.017803883916261;2.76980611608374
13;4.2658249999999995;5.569952342189021;2.9616976578109786
14;3.973348;5.384390310193426;2.562305689806574
15;3.7325760000000003;5.040232640064203;2.4249193599357977
16;3.4322928999999993;5.432465333158423;1.4321204668415755
17;3.5393921000000006;5.847275903880449;1.2315082961195518
18;2.2573589;4.186351088955385;0.328366711044614
19;1.4282554;3.2955254566716747;-0.4390146566716746
20;0.8987320000000001;2.1231659069673787;-0.3257019069673788


==> data/real_random_v_active/spray_random_rotation.csv <==
x;mean;umean;lmean
2;9.117646999999998;11.32075035583263;6.9145436441673676
3;8.933381;10.988348463223932;6.878413536776069
4;8.174536;9.937496678297732;6.4115753217022675
5;7.9964590000000015;9.742700770302442;6.2502172296975615
6;7.472922;8.955593007707373;5.9902509922926255
7;7.311389;8.707442322337295;5.915335677662705
8;7.147868;8.578976145779347;5.716759854220653
9;7.291009;8.993557569248173;5.588460430751827
10;6.833422999999999;8.72494734647852;4.941898653521477
11;6.753309999999999;8.728534314760225;4.778085685239773
12;6.792840000000001;8.737096290137698;4.848583709862304
13;6.832389999999999;8.646265147671414;5.018514852328583
14;6.708685;8.557697830951966;4.859672169048035
15;6.666261;8.52442734283075;4.808094657169251
16;6.775582;8.66567418987223;4.885489810127771
17;6.852509;8.90283229107607;4.802185708923932
18;5.87071;7.45920930113299;4.28221069886701
19;5.793694;7.586085968198921;4.00130203180108
20;5.541155000000001;8.163345763881416;2.918964236118585


==> data/real_random_v_active/spray_random_translation.csv <==
x;mean;umean;lmean
2;11.598367;16.515637687035746;6.681096312964253
3;12.597854;18.351957548225734;6.843750451774264
4;10.533014;15.293788445793876;5.772239554206123
5;8.79707;13.341455293990816;4.252684706009183
6;8.850791000000001;11.598025765608684;6.103556234391318
7;8.686772999999999;11.201804757274845;6.171741242725153
8;8.456971;12.103360099968487;4.8105819000315115
9;8.184155;12.442216122337843;3.926093877662159
10;7.761458999999999;11.526977772096217;3.995940227903783
11;7.726030999999999;11.479697105615815;3.972364894384184
12;8.245689500000001;13.253937090035087;3.2374419099649145
13;8.950407;13.364834847597127;4.535979152402874
14;7.883980800000001;12.542308677974432;3.22565292202557
15;7.997209;12.352475654528629;3.641942345471371
16;8.19788;12.868474540036631;3.527285459963368
17;7.896077;11.485139064997066;4.307014935002934
18;7.390578;12.265523946114275;2.5156320538857253
19;8.674715;14.144871633801724;3.2045583661982775
20;7.6203717;12.99866177749768;2.242081622502319


==> data/real_random_v_active/sugar_active_rotation.csv <==
x;mean;umean;lmean
2;6.94054;9.416372936617494;4.464707063382507
3;6.399586000000001;8.484731597934111;4.314440402065891
4;5.217153;6.910898363512768;3.5234076364872315
5;5.313342;6.855992181737907;3.770691818262092
6;4.741434;6.092552271367833;3.3903157286321672
7;4.521171;5.725845286389894;3.316496713610106
8;4.538982;5.759918124666642;3.318045875333357
9;4.532334;5.744137090367407;3.320530909632592
10;4.134275999999999;5.538042015617986;2.7305099843820115
11;3.7265746;5.337386912708852;2.1157622872911483
12;3.7772530000000004;5.280235343170072;2.2742706568299287
13;3.6482129999999997;5.147283518861938;2.1491424811380617
14;4.0838149999999995;6.016756304195499;2.1508736958045
15;3.156652;4.70621669198159;1.6070873080184098
16;2.8429969999999996;4.286327636784586;1.3996663632154132
17;2.764171;4.092286389884855;1.4360556101151454
18;2.35424;3.5600534888033057;1.148426511196694
19;1.8427980000000002;2.253197463615634;1.4323985363843663
20;1.6983070000000002;2.179532626313687;1.2170813736863135


==> data/real_random_v_active/sugar_active_translation.csv <==
x;mean;umean;lmean
2;12.277033;19.161546580204558;5.39251941979544
3;9.7552;14.620375318693048;4.890024681306953
4;10.544311;15.16983575349003;5.9187862465099705
5;9.555003;13.444368383997883;5.665637616002115
6;9.294958;12.48298928699453;6.106926713005469
7;8.638944;11.674727618376647;5.603160381623354
8;7.808840999999999;11.22379178645198;4.393890213548019
9;7.050685;10.254435141085443;3.846934858914556
10;6.454406799999999;9.658520722615137;3.250292877384862
11;6.3249977699999995;9.870471899310289;2.7795236406897095
12;7.480619;10.07265650778977;4.88858149221023
13;6.747209000000001;8.562190974436387;4.9322270255636145
14;6.453326;8.86324850570511;4.043403494294889
15;5.80018;7.952203152194232;3.648156847805768
16;5.1468054;7.860860031649562;2.4327507683504375
17;5.055756499999999;7.966497127247136;2.145015872752863
18;3.0357798;6.012982292815892;0.058577307184108474
19;2.1880602;4.837632957001883;-0.46151255700188365
20;0.6853769;1.4008000975824446;-0.030046297582444814


==> data/real_random_v_active/sugar_random_rotation.csv <==
x;mean;umean;lmean
2;8.624424999999999;11.721965960094796;5.526884039905201
3;8.818632000000001;12.05453013690975;5.58273386309025
4;8.645084999999998;11.704287818850851;5.585882181149145
5;8.744693000000002;11.5894085001302;5.899977499869804
6;7.517026999999999;10.247842503046845;4.786211496953152
7;7.580133000000001;10.018289546061185;5.141976453938817
8;7.566;9.861463468561414;5.2705365314385855
9;7.519705000000002;9.749375148704738;5.290034851295266
10;6.199163;8.347681102265142;4.05064489773486
11;6.107241999999999;8.405463080939777;3.809020919060222
12;5.965161999999999;8.290683340537644;3.6396406594623554
13;5.429187000000001;7.446318173721977;3.412055826278024
14;5.133979999999999;7.312333782478869;2.9556262175211296
15;4.905251000000001;7.297319189188803;2.5131828108111978
16;5.274708;6.905248854138896;3.644167145861105
17;5.733653;7.35013140756411;4.117174592435891
18;5.357633;7.699331120399169;3.015934879600831
19;5.042391;7.271211658597053;2.8135703414029476
20;4.786469;7.593135846041582;1.9798021539584183


==> data/real_random_v_active/sugar_random_translation.csv <==
x;mean;umean;lmean
2;12.249184;17.85780253311526;6.6405654668847385
3;11.384063999999999;16.709958742854386;6.058169257145611
4;10.488392000000001;15.307273606914205;5.669510393085798
5;11.583376;15.67130274067479;7.49544925932521
6;12.027092;15.018922138707076;9.035261861292923
7;11.328969;13.016647858506262;9.641290141493739
8;10.908242999999999;13.592243072660393;8.224242927339604
9;10.480947;13.012613190966139;7.949280809033861
10;9.891458000000002;13.933818488535877;5.849097511464127
11;10.499089999999999;13.399782790407146;7.598397209592852
12;10.606207;14.734269208739228;6.47814479126077
13;9.273060000000001;13.376859467152363;5.169260532847639
14;9.219353000000002;13.486087505926168;4.952618494073836
15;7.7124263;11.980094169003774;3.4447584309962265
16;8.77307;13.201773399594515;4.344366600405487
17;13.291694000000001;29.271867306473997;-2.688479306473994
18;7.886319;11.242587438306;4.530050561694001
19;8.854538;13.421790710299266;4.287285289700733
20;9.6566233;15.531840203404334;3.7814063965956652


==> data/sim_random_v_active/armadillo_active_rotation.csv <==
x;mean;umean;lmean
2;7.99986845;11.419478225019198;4.5802586749808025
3;8.045796565656566;11.425192035611786;4.666401095701346
4;6.780032826530612;10.830376532653556;2.729689120407669
5;6.7213112577319585;10.635762627312587;2.8068598881513305
6;5.604648421052633;9.028238405298895;2.181058436806371
7;5.78932238372093;9.482814261723416;2.0958305057184443
8;4.712308761904761;8.26218836505085;1.1624291587586724
9;4.79306588;8.862398322796334;0.7237334372036672
10;3.303713841269841;5.734796015971679;0.8726316665680027
11;2.832865085106383;4.64991639351183;1.015813776700935
12;2.9282267407407403;4.784045805328358;1.0724076761531232
13;3.7106005882352946;5.439706451402969;1.9814947250676196
14;2.28193675;4.06187439001476;0.5019991099852401
15;2.326897411111111;4.845937718702211;-0.1921428964799885
16;4.34780725;7.046584219329382;1.6490302806706172
17;4.5162553333333335;7.458321913702234;1.574188752964433
18;6.652839999999999;7.359779999999999;5.9459
19;5.981669999999999;7.359779999999999;4.60356
20;3.903448;7.35978;0.4471160000000003
21;7.35978;7.35978;7.35978
22;7.35978;7.35978;7.35978
23;7.35978;7.35978;7.35978
24;7.35978;7.35978;7.35978
25;7.35978;7.35978;7.35978
26;7.35978;7.35978;7.35978
27;7.35978;7.35978;7.35978
28;7.35978;7.35978;7.35978
29;7.35978;7.35978;7.35978
30;7.35978;7.35978;7.35978


==> data/sim_random_v_active/armadillo_active_translation.csv <==
x;mean;umean;lmean
2;0.7968109919999999;1.2622153642390848;0.3314066197609152
3;0.7492807646464648;1.23163474817852;0.26692678111440965
4;0.6444514816326531;1.1140378776001336;0.17486508566517256
5;0.6107268525773196;1.0506922905061997;0.17076141464843964
6;0.46826843999999995;0.8445244522613038;0.09201242773869617
7;0.4523086825581395;0.8067585846074186;0.09785878050886043
8;0.3504098452380952;0.6672856481938151;0.03353404228237533
9;0.3209365;0.6247555472589175;0.017117452741082617
10;0.2112897349206349;0.4009625945322104;0.021616875309059397
11;0.17753198936170214;0.31646466079504043;0.03859931792836388
12;0.16346056296296294;0.28535408624585884;0.04156703968006703
13;0.19809016470588237;0.3343984227385659;0.06178190667319883
14;0.13761590625;0.23970273694290495;0.03552907555709507
15;0.13692147555555556;0.28566509313012917;-0.011822142019018045
16;0.18135350000000003;0.30761410455561744;0.05509289544438259
17;0.20200320000000002;0.33881613849369663;0.06519026150630344
18;0.3330385;0.389618;0.276459
19;0.265714;0.31662399999999996;0.21480400000000002
20;0.14318953;0.2808;0.0055790600000000246
21;0.304435;0.304435;0.304435
22;0.363008;0.363008;0.363008
23;0.391191;0.391191;0.391191
24;0.445625;0.445625;0.445625
25;0.38906999999999997;0.38906999999999997;0.38906999999999997
26;0.355078;0.355078;0.355078
27;0.408257;0.408257;0.408257
28;0.365986;0.365986;0.365986
29;0.430542;0.430542;0.430542
30;0.44186800000000004;0.44186800000000004;0.44186800000000004


==> data/sim_random_v_active/armadillo_random_rotation.csv <==
x;mean;umean;lmean
2;11.010396100000001;14.338784570144043;7.68200762985596
3;10.923960499999998;14.32391993636196;7.5240010636380354
4;10.667382700000001;14.646076982921938;6.688688417078064
5;10.750613900000001;15.08809519443918;6.413132605560821
6;10.0348398;14.34430538455291;5.72537421544709
7;9.9372192;14.44803852321251;5.42639987678749
8;9.420995499999998;13.908675329765792;4.933315670234204
9;9.338077346938775;13.857507340779552;4.818647353097997
10;8.88759857142857;13.50954130309367;4.265655839763472
11;8.842586458333335;13.572433231640094;4.1127396850265745
12;8.492491684210524;13.124011405077566;3.8609719633434825
13;8.22754652631579;12.877851882920545;3.5772411697110345
14;8.05721606382979;12.834738774817197;3.279693352842383
15;8.012151182795698;12.92614377992161;3.0981585856697853
16;7.709275591397851;12.59363082142587;2.8249203613698306
17;7.494161827956989;12.359165015337382;2.6291586405765965
18;7.3533050549450545;12.156101372932458;2.550508736957652
19;7.211896404494382;11.928404689562868;2.4953881194258978
20;6.99863775280899;11.846699791122496;2.1505757144954822
21;6.866845454545455;11.884951677744038;1.8487392313468733
22;6.459176823529412;10.301439786617461;2.6169138604413638
23;6.200274024390244;9.671704807492212;2.728843241288275
24;5.8139131341463415;9.379524029235203;2.248302239057481
25;5.570231125;8.993140157921045;2.147322092078955
26;5.236371375;8.812552520102532;1.6601902298974678
27;5.254534931506849;8.97551637661678;1.5335534863969182
28;4.96493247142857;8.699976189624769;1.229888753232372
29;4.793651076923077;8.605378750834062;0.9819234030120931
30;4.583075409836065;7.88084414297132;1.28530667670081


==> data/sim_random_v_active/armadillo_random_translation.csv <==
x;mean;umean;lmean
2;1.1375033;1.7044280025424188;0.5705785974575813
3;1.06124746;1.6549306461778874;0.4675642738221123
4;1.0187487599999998;1.6905459083511833;0.34695161164881616
5;0.95803332;1.627453142060594;0.2886134979394058
6;0.8789097000000001;1.5299724687117502;0.22784693128824995
7;0.8230620430000001;1.4911905242875358;0.1549335617124643
8;0.7555596349999998;1.4255059336135876;0.08561333638641189
9;0.688546593877551;1.2796786373644307;0.09741455039067126
10;0.6390045040816326;1.186222220507377;0.09178678765588821
11;0.6159282677083333;1.1581867535499586;0.07366978186670814
12;0.5906273747368421;1.122939992410698;0.05831475706298628
13;0.5423870536842105;1.052460470074183;0.03231363729423775
14;0.5186399510638298;1.018996338095119;0.01828356403254061
15;0.49461627311827955;0.9928926171092074;-0.0036600708726482467
16;0.4695761107526881;0.9453186250675798;-0.0061664035622035485
17;0.4612187698924732;0.941306798595988;-0.018869258811041567
18;0.43971729780219787;0.8600386069634177;0.019395988640978024
19;0.4209563280898877;0.8286526066040171;0.013260049575758326
20;0.4078598988764045;0.8039905159730925;0.01172928177971655
21;0.3675786431818182;0.7555709883744615;-0.02041370201082504
22;0.34432770588235284;0.6586727779690864;0.029982633795619218
23;0.3293652695121951;0.6182694966007942;0.04046104242359588
24;0.28655986829268293;0.5559923222055079;0.01712741437985793
25;0.27135942750000003;0.5198183123190999;0.022900542680900138
26;0.25018684125;0.5050067940151561;-0.0046331115151561075
27;0.2518158602739726;0.4910591981675283;0.012572522380416923
28;0.2132057028571429;0.41284319547579473;0.013568210238491057
29;0.1933330030769231;0.35715795584588694;0.029508050307959305
30;0.18677746557377048;0.3404110588360023;0.03314387231153865


==> data/sim_random_v_active/buddah_active_rotation.csv <==
x;mean;umean;lmean
2;4.282549;5.953567899835966;2.6115301001640345
3;4.2505690000000005;5.854112865807544;2.6470251341924573
4;5.0529209999999996;6.50729273665779;3.5985492633422083
5;5.3486970000000005;6.9955659924402;3.7018280075598002
6;5.044959;6.5459849444023614;3.5439330555976394
7;4.911321;6.48730198284497;3.3353400171550294
8;4.657226;6.1156532989161985;3.198798701083801
9;4.423450000000001;5.952503440760003;2.894396559239999
10;4.231392;5.789011943739807;2.6737720562601925
11;3.949888;5.448361401430937;2.451414598569064
12;3.5258499999999997;5.1960715181106965;1.8556284818893032
13;3.2219240000000005;5.024935921758701;1.4189120782413005
14;2.9965177777777776;4.479169396367315;1.513866159188241
15;2.625498888888889;3.9437103081523333;1.307287469625445
16;2.7549274999999995;3.8919384888202115;1.6179165111797873
17;2.7468519999999996;3.3856713234209495;2.10803267657905
18;3.13818;3.894924748313459;2.3814352516865416
19;2.6841049999999997;3.5296832681248373;1.8385267318751621
20;2.30735;3.0233368859599783;1.5913631140400217
21;4.012231;7.257427015070379;0.7670349849296207
22;5.537945000000001;9.69156;1.3843300000000003
23;5.63384;5.63384;5.63384
24;4.42605;4.42605;4.42605
25;1.36198;1.36198;1.36198
26;0.549534;0.549534;0.549534


==> data/sim_random_v_active/buddah_active_translation.csv <==
x;mean;umean;lmean
2;1.1578778;1.6637293916544693;0.6520262083455308
3;1.0924266;1.6743527480762315;0.5105004519237687
4;1.0484729000000002;1.789206808418462;0.3077389915815384
5;1.0605090000000001;1.7258741454155082;0.3951438545844922
6;0.8062485;1.2106533894502265;0.40184361054977347
7;0.9127255;1.3153380895513576;0.5101129104486424
8;0.7168494;1.1209700605451396;0.3127287394548603
9;0.5992128;0.9030854137123252;0.29534018628767483
10;0.6143645;0.9014909861137858;0.3272380138862142
11;0.5558639000000001;0.8321047055579227;0.2796230944420775
12;0.46536150000000004;0.6525828532411568;0.2781401467588433
13;0.39814312;0.6244984074303792;0.1717878325696208
14;0.4258294444444445;0.6755035786884008;0.1761553102004881
15;0.2998623555555555;0.5128769999165848;0.08684771119452625
16;0.3472581666666667;0.5954581134202311;0.09905821991310226
17;0.36388035999999996;0.5327674427480846;0.19499327725191531
18;0.31390025;0.43649794373315104;0.19130255626684894
19;0.1838445;0.22413219194493522;0.14355680805506477
20;0.3847526666666667;0.46339389443062157;0.3061114389027118
21;0.44740263333333335;0.7454080743101756;0.14939719235649113
22;0.3782985;0.59232;0.164277
23;0.195986;0.195986;0.195986
24;0.145922;0.145922;0.145922
25;0.344528;0.344528;0.344528
26;0.07060960000000001;0.07060960000000001;0.07060960000000001


==> data/sim_random_v_active/buddah_random_rotation.csv <==
x;mean;umean;lmean
2;5.346839000000001;6.90913230010373;3.784545699896272
3;5.1945619999999995;6.849605260883533;3.539518739116466
4;5.213837;7.00113720298242;3.42653679701758
5;5.131997;6.965381724350293;3.298612275649707
6;4.81957;6.737974671465329;2.90116532853467
7;4.6166089999999995;6.598560629977129;2.63465737002287
8;4.3393679999999994;6.483840506355817;2.1948954936441822
9;4.201004;6.456277603278325;1.9457303967216748
10;4.044343;6.253504154597147;1.8351818454028526
11;3.9597159999999993;6.177448023352685;1.741983976647313
12;3.876925000000001;6.100454590107809;1.6533954098921924
13;4.012934444444444;6.240258732743504;1.7856101561453843
14;3.980912222222222;6.253149375869984;1.7086750685744603
15;3.9292344444444445;6.224880265985307;1.6335886229035812
16;3.844755555555556;6.184076891019759;1.5054342200913524
17;3.7895566666666665;6.168699003579044;1.410414329754289
18;4.0081225;6.39113551512261;1.6251094848773904
19;4.285908571428571;6.6517578665469745;1.9200592763101678
20;4.220257142857142;6.636983011706;1.803531274008285
21;4.150505714285715;6.6104506959692895;1.6905607326021403
22;4.06245;6.52218498269921;1.6027150173007896
23;3.971835714285714;6.422641526712413;1.5210299018590154
24;3.8864042857142858;6.368021112853152;1.4047874585754192
25;3.8107771428571424;6.3207685793121655;1.3007857064021193
26;3.6929614285714285;6.117915663158303;1.2680071939845536
27;3.592641428571429;5.948111585542999;1.237171271599859
28;3.4899317142857145;5.807852183669654;1.1720112449017752
29;3.384553857142857;5.6639256484317535;1.105182065853961
30;3.763285;5.972773841208527;1.553796158791473


==> data/sim_random_v_active/buddah_random_translation.csv <==
x;mean;umean;lmean
2;2.0801795;2.737233127569508;1.4231258724304916
3;1.8805599999999998;2.1770590591890637;1.5840609408109358
4;1.4952473;2.2252814441877975;0.7652131558122025
5;1.588357;2.4842562851594425;0.6924577148405576
6;1.2246280999999999;1.9460158327087633;0.5032403672912366
7;1.0142565000000001;1.6542531887645984;0.37425981123540186
8;1.0951501000000001;1.7125404918524243;0.47775970814757585
9;0.8745234;1.3261147231507442;0.4229320768492556
10;0.9241984999999999;1.4613224625269479;0.3870745374730521
11;0.8936194000000001;1.2497413135330484;0.5374974864669517
12;0.6988626;1.0270477850413726;0.3706774149586274
13;0.7793828888888888;1.1491880703081643;0.4095777074696135
14;0.7305875555555555;0.9627619930723651;0.498413118038746
15;0.7404706666666667;1.1488617340507503;0.3320795992825832
16;0.8056912222222221;1.2164654029830488;0.39491704146139534
17;0.692925;1.1000983879906419;0.28575161200935817
18;0.8429838749999999;1.3586682960749044;0.3272994539250954
19;0.8913238571428571;1.4552106792664938;0.3274370350192204
20;0.8797765714285714;1.425452161354584;0.3341009815025586
21;0.818134;1.5172115192958626;0.11905648070413744
22;0.6900994285714287;1.0869949781116275;0.29320387903122996
23;0.8297227142857143;1.3163066261085115;0.3431388024629172
24;0.6849031428571429;1.1038148970415258;0.2659913886727602
25;0.6591481428571428;1.1020904064683044;0.2162058792459814
26;0.6558818571428572;1.0422601675387801;0.2695035467469342
27;0.7179295714285713;1.1394067750116892;0.2964523678454535
28;0.7560347142857141;1.293391172827957;0.21867825574347122
29;0.7507634285714285;1.161598864002995;0.33992799313986194
30;0.7229326666666666;1.0607422349876694;0.3851230983456638


==> data/sim_random_v_active/bunny_active_rotation.csv <==
x;mean;umean;lmean
2;9.304257;13.06537917699678;5.54313482300322
3;9.028775;12.473848517497558;5.583701482502441
4;8.168906000000002;11.202934761482332;5.134877238517672
5;7.913232019999999;10.950915186809526;4.875548853190471
6;7.04457778;9.687946748405567;4.401208811594433
7;6.756262292929293;9.476987027445812;4.0355375584127735
8;6.217617653061225;9.481640133304001;2.953595172818449
9;5.983000625;9.346759870618351;2.619241379381648
10;5.084136378947369;7.942959706892388;2.2253130510023493
11;4.68791197826087;7.46288593095524;1.9129380255665
12;4.190011376470588;6.755650870725727;1.6243718822154496
13;3.7979412499999996;5.826171412742924;1.7697110872570754
14;3.0171846060606056;5.067349957980291;0.9670192541409204
15;3.19324218;5.336701912471442;1.0497824475285578
16;3.1449016666666667;5.1665096715992505;1.1232936617340834
17;3.00431376;4.83818114550368;1.17044637449632
18;3.003271388888889;4.979585284924866;1.0269574928529113
19;3.4738201428571434;5.195020782408411;1.7526195033058753
20;3.6187415833333336;5.260843292835796;1.976639873830871
21;4.140160090909092;6.192978407639021;2.087341774179162
22;4.53821;6.325477779517104;2.750942220482896
23;4.2185310000000005;6.0914551236603796;2.345606876339621
24;4.118531;5.9335006892755535;2.3035613107244464
25;3.818531;5.875379456495763;1.7616825435042376
26;3.818531;5.875379456495763;1.7616825435042376
27;3.818531;5.875379456495763;1.7616825435042376
28;3.6915050000000003;5.757547924327808;1.6254620756721923
29;3.545433;5.638808335801251;1.4520576641987493
30;3.523693;5.637422740856433;1.4099632591435678


==> data/sim_random_v_active/bunny_active_translation.csv <==
x;mean;umean;lmean
2;1.96834606;2.969512184716511;0.9671799352834891
3;1.9660747299999994;2.9366224794853286;0.9955269805146703
4;1.6709714100000002;2.4939148755214187;0.8480279444785818
5;1.59945939;2.4360985984234147;0.7628201815765855
6;1.5384127100000002;2.472137340789285;0.6046880792107155
7;1.5676751454545452;2.6967503235921058;0.4385999673169847
8;1.438481530612245;2.65239435073466;0.22456871048982974
9;1.31804240625;2.413066397629713;0.22301841487028695
10;1.1497532821052636;2.5054188866189326;-0.20591232240840562
11;1.1432536576086958;2.583467606373391;-0.2969602911559992
12;1.1769319023529412;2.740210214838572;-0.38634641013268944
13;1.1997267013157893;2.7733319269746817;-0.3738785243431033
14;0.6793350318181819;1.5692564184242392;-0.21058635478787546
15;0.8196317639999999;1.9157789143796473;-0.27651538637964745
16;0.9126090444444446;2.0663460915707237;-0.24112800268183454
17;0.935378852;1.823845557443371;0.04691214655662912
18;0.9712410722222222;1.9668258228249136;-0.024343678380469247
19;1.0016549000000001;2.002413448224561;0.0008963517754394523
20;0.9787416916666668;1.6177425934852239;0.33974078984810985
21;1.0923317272727273;1.6515669639251156;0.5330964906203389
22;1.0859863;1.5199921624260853;0.6519804375739149
23;1.0098258;1.4625253703847751;0.5571262296152248
24;1.0370528;1.4247820433030556;0.6493235566969446
25;1.086661;1.5231973139510848;0.6501246860489154
26;1.0785955999999999;1.5513132631013906;0.6058779368986091
27;1.0031987;1.3929952520445377;0.6134021479554622
28;0.8025946000000002;1.248488556562365;0.3567006434376354
29;0.8046151;1.247190034537294;0.3620401654627061
30;0.6934906000000001;1.1814068196068501;0.20557438039314996


==> data/sim_random_v_active/bunny_random_rotation.csv <==
x;mean;umean;lmean
2;10.7074073;13.742991132649284;7.671823467350716
3;10.5614276;13.793829765190193;7.329025434809808
4;10.485695729999998;14.09164225940196;6.879749200598036
5;10.510524599999998;14.454947740800797;6.566101459199199
6;10.259596868686868;14.276313012129823;6.242880725243913
7;10.08287898989899;14.225270370233504;5.940487609564476
8;9.757561515151515;13.976212261230724;5.538910769072305
9;9.642922040816327;13.925332249965662;5.360511831666992
10;9.365201326530611;13.621888399494999;5.1085142535662245
11;9.170714387755101;13.428475932012514;4.9129528434976875
12;8.889108775510206;13.117962834552454;4.660254716467958
13;8.688932653061224;12.918461597369072;4.459403708753376
14;8.551628541666666;12.581718464781744;4.521538618551587
15;8.309939895833333;12.259002373468714;4.360877418197951
16;8.050982812500001;11.934211234732027;4.167754390267975
17;7.813436145833333;11.687327360832356;3.9395449308343107
18;7.55378;11.287464536119078;3.8200954638809215
19;7.332756595744681;10.966900713628869;3.6986124778604927
20;7.051612021276593;10.665185054197964;3.4380389883552227
21;6.781234999999999;10.365884172583817;3.1965858274161807
22;6.504603440860215;9.98473374871732;3.024473133003111
23;6.269228913043478;9.73718319086957;2.801274635217385
24;5.928622791208792;9.297010019951502;2.560235562466081
25;5.701331797752809;9.06372502627008;2.3389385692355393
26;5.411029431818181;8.692994615439586;2.129064248196776
27;5.17111988372093;8.329350379065499;2.0128893883763608
28;4.849838823529412;7.987394745655239;1.7122829014035843
29;4.662603024691358;7.8566064452556;1.4685996041271165
30;4.420834831168831;7.645919518117447;1.1957501442202152


==> data/sim_random_v_active/bunny_random_translation.csv <==
x;mean;umean;lmean
2;2.41726311;3.575233922006312;1.2592922979936878
3;2.07245073;3.104575372582085;1.0403260874179148
4;1.90691209;2.9410192530081103;0.87280492699189
5;1.866843924;2.9508296860622165;0.7828581619377839
6;1.8105179585858588;2.8518605332372333;0.7691753839344841
7;1.6811936060606063;2.6564199308104395;0.7059672813107731
8;1.6196864818181818;2.5177047492707216;0.7216682143656418
9;1.547850859183674;2.4643873105727403;0.6313144077946077
10;1.5046613775510205;2.395642644088107;0.6136801110139338
11;1.4526840204081635;2.3391888072016327;0.5661792336146942
12;1.4070082857142863;2.2778277961928013;0.5361887752357711
13;1.3696360510204082;2.2407115525421033;0.498560549498713
14;1.2809620104166668;2.0920297868860755;0.4698942339472578
15;1.2404558760416666;1.994255728146341;0.4866560239369925
16;1.1952849760416666;1.9839797707010591;0.4065901813822742
17;1.140279230208333;1.8993687219597808;0.3811897384568853
18;1.1340718315789475;1.8722485572639451;0.39589510589394983
19;1.053229289361702;1.7453995749619242;0.3610590037614797
20;1.0247993765957448;1.710359249608178;0.33923950358331156
21;0.9854611542553194;1.6175735585063498;0.3533487500042891
22;0.9401836666666664;1.5412924228073828;0.33907491052594996
23;0.889226402173913;1.4858896063618097;0.2925631979860164
24;0.8227220659340658;1.3887098398744537;0.2567342919936779
25;0.7961003078651685;1.3503823770547647;0.24181823867557228
26;0.746036456818182;1.2773306981883272;0.21474221544803673
27;0.7357133127906978;1.239648502738699;0.23177812284269683
28;0.6653313647058824;1.1171944537389589;0.2134682756728058
29;0.6236616345679012;1.0765468444590955;0.17077642467670695
30;0.5910095402597403;1.046814314254974;0.13520476626450662


==> data/sim_random_v_active/dragon_active_rotation.csv <==
x;mean;umean;lmean
3;15.558204600000002;23.25843949353675;7.8579697064632565
4;5.62573971;14.99164027054356;-3.7401608505435577
5;4.3581058;13.80843955023498;-5.092227950234981
6;2.8066068367346935;10.918001509257781;-5.304787835788393
7;1.9412571264367815;9.245242411945389;-5.3627281590718265
8;0.14363933333333334;1.0385625565256298;-0.7512838898589631
9;0.20741396226415093;1.367319113308903;-0.9524911887806013
10;0.5097090625;2.80910925656877;-1.7896911315687698
11;0.0;0.0;0.0
12;0.0;0.0;0.0
13;0.0;0.0;0.0
14;0.0;0.0;0.0
15;0.0;0.0;0.0
16;0.0;0.0;0.0
17;0.0;0.0;0.0
18;0.0;0.0;0.0
19;0.0;0.0;0.0
20;0.0;0.0;0.0


==> data/sim_random_v_active/dragon_active_translation.csv <==
x;mean;umean;lmean
3;4.80456576;7.185546017157556;2.423585502842444
4;2.51327492;4.4005453792498965;0.6260044607501043
5;2.0676885800000004;4.0488425853458505;0.0865345746541506
6;1.0903933316326528;2.091651991549247;0.0891346717160586
7;0.7950966264367818;1.6161897493962585;-0.025996496522694867
8;0.3692129853333333;0.7907885540782771;-0.052362583411610486
9;0.26845069811320754;0.4512330955281618;0.08566830069825324
10;0.28429836249999996;0.4170239672720134;0.1515727577279865
11;0.3483714727272727;0.5271569934008191;0.1695859520537263
12;0.18949407999999998;0.27369564442196664;0.10529251557803333
13;0.25551250000000003;0.30265486344043435;0.2083701365595657
14;0.23527314285714285;0.2953087213476836;0.1752375643666021
15;0.26337125;0.3157967938044042;0.21094570619559583
16;0.24860766666666667;0.27441281933473327;0.2228025139986001
17;0.24306733333333333;0.29105734481026;0.19507732185640664
18;0.258981;0.262836;0.255126
19;0.25626550000000003;0.26283600000000007;0.24969500000000003
20;0.10617545;0.12227299999999999;0.09007790000000002


==> data/sim_random_v_active/dragon_random_rotation.csv <==
x;mean;umean;lmean
3;16.8097163;24.778969083758923;8.84046351624108
4;10.4954526;22.218948428179292;-1.228043228179292
5;8.579048453608248;20.11520387640444;-2.9571069691879437
6;5.273047340425532;15.486764972850718;-4.940670291999653
7;4.4504705280898875;14.26280911925107;-5.361868063071295
8;2.2954146142857144;9.577749584208163;-4.986920355636736
9;1.549358431372549;7.718165485475194;-4.619448622730096
10;1.3235876315789474;5.817929006829803;-3.1707537436719084
11;1.0494392857142858;6.502485772662089;-4.403607201233518
12;0.969365;5.194729074405304;-3.2559990744053042
13;0.0;0.0;0.0
14;0.0;0.0;0.0
15;0.0;0.0;0.0
16;0.0;0.0;0.0
17;0.0;0.0;0.0
18;0.0;0.0;0.0


==> data/sim_random_v_active/dragon_random_translation.csv <==
x;mean;umean;lmean
3;4.35532906;6.7612074168962195;1.9494507031037798
4;2.2457150499999994;3.8248929962575917;0.666537103742407
5;2.006524875257732;3.6048667838205635;0.4081829666949002
6;1.0309462117021275;1.9665334704339508;0.09535895297030428
7;0.7207217191011236;1.5741249183980446;-0.1326814801957974
8;0.5196210828571428;1.1306214789343263;-0.09137931322004067
9;0.456238394117647;1.0525604487548632;-0.14008366051956922
10;0.3445303947368421;0.6705135315196202;0.018547257954063978
11;0.4071575714285715;0.8441198059195945;-0.029804663062451442
12;0.30466476;0.6299629011886785;-0.020633381188678523
13;0.35825;0.6837136682603061;0.03278633173969392
14;0.23031625;0.29887169162163574;0.1617608083783643
15;0.15553732;0.23326839586550957;0.07780624413449046
16;0.23141899999999999;0.23141899999999999;0.23141899999999999
17;0.256601;0.256601;0.256601
18;0.126471;0.126471;0.126471


==> data/sim_random_v_active/lucy_active_rotation.csv <==
x;mean;umean;lmean
2;8.4519843;11.839767822393735;5.064200777606263
3;8.499954141414142;11.826860075966488;5.173048206861795
4;7.7584294848484845;12.960795874915075;2.5560630947818934
5;7.85491556701031;13.165918836650793;2.543912297369827
6;6.207822708333333;11.321204950855659;1.0944404658110054
7;6.111346129032257;11.610127710705852;0.6125645473586623
8;5.005660674418603;10.460137849470055;-0.44881650063284884
9;5.230842552631579;12.433415925055769;-1.9717308197926107
10;3.48080846875;8.562389561406027;-1.600772623906027
11;3.3456170980392157;9.385182087375847;-2.693947891297416
12;2.311100263157895;4.393577955027894;0.2286225712878971
13;2.7463117619047615;5.13315293671484;0.3594705870946835
14;2.3923715999999997;5.090035580062498;-0.3052923800624989
15;3.6587867142857142;7.39639487802499;-0.0788214494535624
16;2.0200744999999998;4.491603171467771;-0.451454171467772
17;6.26622;6.26622;6.26622
18;6.26622;6.26622;6.26622
19;6.26622;6.26622;6.26622
20;6.26622;6.26622;6.26622
21;6.26622;6.26622;6.26622
22;6.26622;6.26622;6.26622
23;6.26622;6.26622;6.26622
24;6.26622;6.26622;6.26622
25;6.26622;6.26622;6.26622
26;6.26622;6.26622;6.26622
27;6.26622;6.26622;6.26622
28;6.26622;6.26622;6.26622
29;6.26622;6.26622;6.26622
30;6.26622;6.26622;6.26622


==> data/sim_random_v_active/lucy_active_translation.csv <==
x;mean;umean;lmean
2;1.11782405;1.6395377003770317;0.5961103996229685
3;1.1328724343434342;1.7040892198074662;0.5616556488794023
4;1.0939713030303029;1.8205997849589348;0.36734282110167094
5;1.0552710164948456;1.8026800679256882;0.307861965064003
6;0.8319051666666667;1.5187321803000682;0.14507815303326532
7;0.7961918602150536;1.4902734394444415;0.10211028098566566
8;0.6522257523255814;1.4020443988963465;-0.09759289424518358
9;0.653136464473684;1.5550260152922482;-0.24875308634488025
10;0.48068503906250004;1.258321853805764;-0.2969517756807639
11;0.4594176215686275;1.3546342010021177;-0.43579895786486283
12;0.2755410210526315;0.556917893978579;-0.005835851873315978
13;0.337568;0.6632608199882595;0.011875180011740538
14;0.30975551333333334;0.6618789042392805;-0.04236787757261384
15;0.41749557142857147;0.9086834514526317;-0.07369230859548881
16;0.16535347499999997;0.2690298405790309;0.06167710942096902
17;0.276423;0.276423;0.276423
18;0.22962999999999997;0.22962999999999997;0.22962999999999997
19;0.228152;0.228152;0.228152
20;0.30784900000000004;0.30784900000000004;0.30784900000000004
21;0.281787;0.281787;0.281787
22;0.27304999999999996;0.27304999999999996;0.27304999999999996
23;0.301898;0.301898;0.301898
24;0.273084;0.273084;0.273084
25;0.22111600000000003;0.22111600000000003;0.22111600000000003
26;0.275714;0.275714;0.275714
27;0.353238;0.353238;0.353238
28;0.36116899999999996;0.36116899999999996;0.36116899999999996
29;0.309402;0.309402;0.309402
30;0.336185;0.336185;0.336185


==> data/sim_random_v_active/lucy_random_rotation.csv <==
x;mean;umean;lmean
2;10.722713499999998;13.842992824359076;7.602434175640919
3;10.5345246;13.726401694171209;7.34264750582879
4;9.840935799999999;13.130792752125176;6.551078847874821
5;9.7393773;13.257652332370792;6.221102267629205
6;9.413739191919191;12.936355338920523;5.89112304491786
7;9.261454949494949;12.949441834053449;5.57346806493645
8;8.785197676767675;12.492259545014242;5.0781358085211075
9;8.531300505050504;12.273493914842366;4.789107095258642
10;8.272684387755103;11.955709346947035;4.589659428563169
11;8.142642680412372;11.84624557389396;4.439039786930785
12;7.867792164948455;11.605713683765224;4.129870646131685
13;7.7532407291666665;11.499654445706193;4.00682701262714
14;7.553910625;11.341804056283138;3.7660171937168627
15;7.4068;11.25617292898602;3.557427071013979
16;7.268237578947368;11.042488864915352;3.493986292979384
17;7.161015212765958;10.878004781428224;3.444025644103691
18;7.049966413043479;10.750088899406359;3.349843926680599
19;6.976094333333334;10.673370653767684;3.2788180128989852
20;6.820629213483147;10.459674299923623;3.181584127042671
21;6.689333977272727;10.309252855940496;3.069415098604958
22;6.605807558139537;10.211550739098225;3.0000643771808484
23;6.50736211764706;10.168540881014719;2.846183354279401
24;6.241583529411765;9.927065826471472;2.5561012323520593
25;6.061630928571428;9.726310805830721;2.3969510513121355
26;5.9566179012345675;9.41975189975355;2.493483902715586
27;5.776044691358025;9.225477478005738;2.3266119047103113
28;5.554117283950617;9.076549421120605;2.0316851467806294
29;5.479623717948717;9.023102968841904;1.93614446705553
30;5.257864210526315;8.646748605586865;1.868979815465766


==> data/sim_random_v_active/lucy_random_translation.csv <==
x;mean;umean;lmean
2;1.38044007;1.9727076406466673;0.7881724993533326
3;1.3771124600000002;1.961451788229419;0.7927731317705814
4;1.275216052;1.903234357420302;0.6471977465796981
5;1.2910833199999998;1.9422017727609069;0.6399648672390927
6;1.2358959575757575;1.8478937681393386;0.6238981470121765
7;1.1761724010101011;1.7583793895408193;0.593965412479383
8;1.1235621959595958;1.6778380328947042;0.5692863590244875
9;1.0491291414141415;1.5727070243333898;0.525551258494893
10;0.9986468499999998;1.5309368685976037;0.4663568314023958
11;0.9496416185567009;1.4411470787429492;0.45813615837045263
12;0.926015755670103;1.3998915551196696;0.45213995622053627
13;0.89252109375;1.3441302629105438;0.4409119245894562
14;0.8825332197916668;1.3546250826683872;0.4104413569149463
15;0.876786878125;1.3515262637951588;0.40204749245484117
16;0.845861652631579;1.3343095730524022;0.35741373221075584
17;0.8440358638297872;1.3360246075066884;0.35204712015288614
18;0.8352228065217393;1.3272843677611024;0.3431612452823762
19;0.8314744555555555;1.2876311673374012;0.3753177437737099
20;0.7830986966292135;1.2273418880866136;0.3388555051718134
21;0.7677713522727274;1.224282091972071;0.31126061257338383
22;0.7709679418604652;1.2304140934270884;0.3115217902938422
23;0.725765294117647;1.1707092574794544;0.28082133075583954
24;0.7101556447058822;1.1745358284432177;0.24577546096854685
25;0.6844853107142858;1.135589816638477;0.23338080479009443
26;0.6905258395061729;1.1189533289832327;0.262098350029113
27;0.6552641666666665;1.0669122722578108;0.24361606107552236
28;0.6331058925925926;1.0518619397454467;0.2143498454397385
29;0.6452486307692309;1.0547483272357037;0.23574893430275806
30;0.6194731802631579;0.9989892847222652;0.23995707580405057


==> data/sim_random_v_active/overall_rotation_active.csv <==
x;mean;umean;lmean
2;8.446569241935483;12.050562740322778;4.842575743548188
3;10.145178848039217;15.892042685660456;4.398315010417977
4;7.033222400491401;12.986656050383875;1.0797887505989268
5;6.669590975247524;12.751964095463217;0.587217855031831
6;5.409392025062656;10.84531616883451;-0.026532118709196695
7;5.208291898666666;10.53889448467096;-0.1223106873376274
8;4.229440492917847;8.505736971021628;-0.04685598518593359
9;4.4729660483870965;9.424382659294784;-0.4784505625205906
10;3.683800303030303;7.334389740075627;0.033210865984978355
11;3.488999608108108;7.267689319378428;-0.28969010316221233
12;3.1016299944444445;5.645297859872722;0.5579621290161669
13;3.3455722121212124;5.531390381250295;1.159754042992129
14;2.641587663716814;4.7853942798123645;0.4977810476212632
15;2.909432692405063;5.285087674969612;0.5337777098405141
16;2.9286330566037737;5.089198052252824;0.7680680609547239
17;2.936678108108108;4.995425225699812;0.8779309905164041
18;3.1919816666666665;5.369569362238246;1.014393971095087
19;3.3738896521739132;5.4052708374729725;1.3425084668748544
20;3.2210032500000003;5.379075497512879;1.0629310024871215
21;4.450278375;6.839642726089632;2.060914023910367
22;5.005999285714286;7.340996025346346;2.6710025460822266
23;4.72655;6.6438184868643395;2.8092815131356597
24;4.55672;6.430791174857233;2.682648825142768
25;4.090253076923077;6.341965193617273;1.8385409602288814
26;4.027757230769231;6.364012288520291;1.6915021730181707
27;4.317609166666666;6.5132285449836305;2.121989788349702
28;4.211754166666666;6.438912709771379;1.9845956235619537
29;4.0900275;6.366997889721559;1.8130571102784403
30;4.071910833333333;6.36881161623065;1.7750100504360167


==> data/sim_random_v_active/overall_rotation_random.csv <==
x;mean;umean;lmean
2;10.637161548387098;13.910882279080212;7.363440817693983
3;12.036362243902442;17.648054137305465;6.424670350499419
4;10.246548909756097;16.879971346310843;3.6131264732013504
5;9.787565724815723;16.46021308132676;3.1149183683046866
6;8.694045771144278;15.051884458159504;2.336207084129052
7;8.44097971536524;14.751449668086241;2.1305097626442375
8;7.888638658730158;13.492545059802154;2.2847322576581623
9;7.937539353932584;13.21360842109913;2.661470286766038
10;7.866190701754386;12.740710231655484;2.9916711718532865
11;7.922298206686929;12.808524202289368;3.036072211084491
12;7.810161750000001;12.420432530207908;3.1998909697920945
13;7.810873268608414;12.251376878441548;3.37036965877528
14;7.720588382838284;12.099865382951034;3.341311382725533
15;7.656522408026756;12.018734147634483;3.2943106684190306
16;7.533817517006802;11.7729804201487;3.2946546138649033
17;7.352520000000002;11.559409609349395;3.1456303906506102
18;7.2035601045296165;11.326182273600827;3.0809379354584063
19;7.103527678571429;11.1363349670374;3.070720390105458
20;6.889993154121864;10.947191531078998;2.8327947771647306
21;6.712756028880866;10.817813337155137;2.607698720606596
22;6.459390221402214;10.095985369901292;2.822795072903135
23;6.26360962406015;9.795514502503622;2.7317047456166788
24;5.939565966037736;9.474414022795935;2.4047179092795368
25;5.7264979153846145;9.20879112248962;2.2442047082796086
26;5.48209796875;8.922176758451547;2.042019179048452
27;5.349414858299594;8.782345085545458;1.9164846310537302
28;5.078578580246914;8.53152786025925;1.6256293002345776
29;4.9366263722943735;8.439107862330907;1.4341448822578395
30;4.737042145454546;8.04120465293838;1.4328796379707116


==> data/sim_random_v_active/overall_translation_active.csv <==
x;mean;umean;lmean
2;1.2899254458064515;2.1421497646934022;0.4377011269195007
3;2.142944808088235;4.205510691828087;0.08037892434838279
4;1.4751075336609336;2.785345276723135;0.1648697905987322
5;1.33396455519802;2.611906553984026;0.056022556412014035
6;0.9852398503759399;1.8601941188130848;0.1102855819387949
7;0.9238530416;1.8260092797767635;0.021696803423236655
8;0.7403866844192635;1.6431687789505904;-0.1623954101120636
9;0.7111635316129034;1.598519088532171;-0.17619202530636435
10;0.6384198871212121;1.6287022078469553;-0.3518624336045312
11;0.676470495945946;1.7807937386334085;-0.4278527467415165
12;0.6853705683333333;1.86695630713198;-0.49621517046531327
13;0.8156153128787881;2.1007721083580053;-0.46954148260042905
14;0.5058732415929204;1.2356755879661776;-0.2239291047803369
15;0.618842995949367;1.5479455028187223;-0.3102595109199884
16;0.6994363301886795;1.7051068252065984;-0.3062341648292395
17;0.7247434513513514;1.5202901018354127;-0.07080319913270994
18;0.7463559000000001;1.6208945800550172;-0.12818278005501715
19;0.6969851130434783;1.5659188936812471;-0.17194866759429062
20;0.685286863;1.3042416426613563;0.06633208333864349
21;0.8715049312500001;1.4552396372875616;0.28777022521243845
22;0.8751798571428573;1.3779065222184026;0.372453192067312
23;0.8451794615384614;1.3446534616409715;0.34570546143595116
24;0.8642430000000001;1.3318611038090806;0.39662489619091956
25;0.9093326153846155;1.4118962467252016;0.4067689840440293
26;0.8836428923076922;1.4330948563542045;0.3341909282611798
27;0.8994568333333333;1.3243754097500067;0.47453825691665996
28;0.7294250833333334;1.1681213048130452;0.2907288618536216
29;0.7321745833333334;1.1681524959908933;0.2961966706757734
30;0.6427465833333335;1.1028828073155106;0.18261035935115622


==> data/sim_random_v_active/overall_translation_random.csv <==
x;mean;umean;lmean
2;1.6591046548387098;2.642598986598213;0.6756103230792069
3;2.2083404170731704;4.069481405963338;0.3471994281830024
4;1.6088089468292681;2.7583002163538026;0.4593176773047336
5;1.5285320375921376;2.672226332707144;0.38483774247713143
6;1.2404009268656717;2.137718121945908;0.34308373178543516
7;1.1069829647355165;1.970180630667997;0.24378529880303612
8;1.0435517444444444;1.850449866183244;0.23665362270564472
9;0.9973149648876406;1.7803447503151801;0.21428517946010117
10;0.9657332973684211;1.7218875138942278;0.20957908084261434
11;0.954237053799392;1.691948124360386;0.2165259832383981
12;0.9278183190625;1.6519681508681563;0.20366848725684372
13;0.9138780715210355;1.6292225301441783;0.19853361289789284
14;0.8741436155115511;1.5535921916847846;0.19469503933831767
15;0.8585168575250837;1.5172732334531345;0.19976048159703297
16;0.8376103163265306;1.5031101971984058;0.17211043545465543
17;0.8129435116040955;1.4616974351598966;0.16418958804829453
18;0.8064875898954703;1.4401287722395908;0.17284640755134983
19;0.776930837142857;1.3733330881764587;0.18052858610925526
20;0.7472576788530465;1.3323894066037698;0.16212595110232308
21;0.7157800942238267;1.2870034595894313;0.14455672885822213
22;0.6931323800738007;1.2289292231001698;0.15733553704743175
23;0.6628379327067669;1.1847181713519677;0.14095769406156622
24;0.617068562264151;1.124512038401354;0.10962508612694788
25;0.5948941719230769;1.088815134144668;0.10097320970148593
26;0.5710543808593751;1.0473878356762254;0.0947209260425248
27;0.5658129846153845;1.0223327197087566;0.10929324952201247
28;0.5269604341563786;0.962844038471728;0.09107682984102927
29;0.5137141766233766;0.9401826885140723;0.08724566473268092
30;0.4923578077272727;0.9027947302737506;0.08192088518079488

